A high-resolution spectroscopic search for multiple populations in the 2 Gyr old cluster NGC 1846

We present detailed C, O, Na, Mg, Si, Ca, Ti, V, Fe, Zr, Ba, and Eu abundance measurements for 20 red giant branch (RGB) stars in the LMC star cluster NGC 1846 ([Fe/H] = -0.59). This cluster is 1.95 Gyr old and lies just below the supposed lower age limit (2 Gyr) for the presence of multiple populations in massive star clusters. Our measurements are based on high and low-resolution VLT/FLAMES spectra combined with photometric data from HST. Corrections for non-local thermodynamic equilibrium effects are also included for O, Na, Mg, Si, Ca, Fe and Ba. Our results show that there is no evidence for multiple populations in this cluster based on the lack of any intrinsic star-to-star spread in the abundances of Na and O: we place 95 \% confidence limits on the intrinsic dispersion for these elements of $\leq 0.07$ and $\leq 0.09$ dex, respectively. However, we do detect a significant spread in the carbon abundances, indicating varying evolutionary mixing occurring on the RGB that increases with luminosity. Overall, the general abundance patterns for NGC 1846 are similar to those seen in previous studies of intermediate-age LMC star clusters and field stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> response.txt <==
We thank the referee for their in-depth comments and suggestions on the manuscript, which has allowed us to make several improvements. Below are our responses to each of the comments.  New text in the manuscript is in bold.

1) Throughout the manuscript there is not a plot that shows where the targeted stars are located in the colour magnitude diagram (CMD) of NGC 1846. The authors refer to Mackey et al. (2013) but I believe it is fundamental to show this plot in the current paper as well, with the analysed and selected targets highlighted in the CMD. A question that it is very pressing, looking at the results on the Carbon abundance (Figure 5), is: how confident are the authors that they are not including Asymptotic Giant Branch (AGB) stars in their sample? The authors observe a relation between the gravity and C abundance of the stars which might due to the fact that there are AGB stars in their sample. AGB stars goes through mixing and dredge ups, hence it would be expected to find that they have a higher C abundance with respect to RGB stars. It would then be important to check whether the stars that have high Carbon abundances are spread throughout the CMD or preferentially they are located on the AGB “side” of the CMD (left to the RGB). As the authors are studying targets brighter than the RGB bump, AGB and RGB tend to merge and there might be confusion between the two. Explaining here and throughout the text of the manuscript how the authors divide AGB from RGB is required as well as the plots requested above. Also, an interesting plot to check would be C versus Na abundance ratios ([C/Fe] vs [Na/Fe]).. would this show an anti-correlation?

Response: 
We have now included a Figure showing a CMD of NGC 1846 in our manuscript. We have also highlighted the "carbon-normal" and "carbon-depleted" stars in the CMD, and it shows that they are not distinguished as regards the colour distribution. As shown in Fig. 1 of Mackey et al. 2013, it is not possible to distinguish the AGB from the RGB in this cluster, and it is indeed possible that some of our spectroscopic targets are AGB rather than RGB stars. A MIST isochrone with appropriate age and metallicity indicates that 25 % of targets may be AGB stars. However, none of our stars are sufficiently luminous to have experienced C enhancement after third dredge-up on the AGB; rather, the AGB stars are expected to have the approximately the same [C/Fe] as on the RGB tip where the evolutionary mixing in the models produces the largest C-depletions. As such, we expect 25 % of our targets to have low [C/Fe], and this is not inconsistent with our abundance measurements. Importantly, amongst our stars at log(g)=1.3-1.5 we find both C-poor stars that may be either AGB or C-depleted RGB stars, and C-rich stars that have not been depleted. However, the overall range in [C/Fe] is much larger than the model predictions. We have added a brief discussion on this in Section 4.2. 
As for the C versus Na abundance ratios plot, we find no anti-correlation between those two abundances. The plot has been included in the supplementary data for your information.


2) Additionally, a few words about how members of the cluster were selected is fundamental - radial velocity selection? The LMC field has a mean radial velocity that it is very similar to that of the massive star clusters, hence it is important to mention the technique.  

Response:
To clarify, we did not independently determine cluster membership for NGC 1846, rather, we have adopted the Mackey et al. 2013 membership information, which we have now summarized in an expanded section 2.1. As was pointed out, while some LMC clusters have similar radial velocities compared to the LMC field, Mackey et al. (2013) shows that there is distinct group of stars centred on ~240 km/s for NGC 1846 lying within the truncation radius of the cluster. Mackey et al. (2013) calculates membership probabilities exceeding 99% for most candidate members, the lowest value is P_mem = 92%. Thus, we are confident that all our stars are members of NGC 1846. 


3) Zooming into Figure 2, the Na-O anti correlation is definitely not there, as stated by the authors, however the authors claim that there is no spread in Na. Looking at the points in Figure 2 and their errors, at least visually, it looks like a spread in Na is instead present. This is possibly due to the fact that systematic errors are not included in the plot? I would like the authors to comment more on this. The authors could sum in quadrature the random and systematic errors and produce a plot of the Na /O anti correlation including both errors. Also, see the following point (4) regarding the errors. Finally, the authors should show the corner plots of all the elements that are expected to vary in GCs - for example Na, O, Mg, in order to compare them. Possibly these plots could be included in an appendix.

Response:
We have changed the Na-O plot to combine both the systematic and random errors into one error bar + include a zoomed-in version for better visualisation. It seems clear that the sizes of the error bars are comparable to the overall spread of the Na and O sample, indicating that there is no intrinsic spread in either Na or O.


4) When doing abundance analysis and especially to calculate spreads in elements, it is fundamental to have a thorough error analysis. As the authors express in Section 3.3, they calculate random and systematic uncertainties and correctly, the systematic uncertainties depend on the assumed atmospheric parameters for each star. Regarding the statistical error, it is not clear how the authors calculated it: could the authors please elaborate a bit on what they mean by this sentence “We adopted statistical error estimates for abundances measurements from the SME code in our high-res analysis, and from the chi-square fit in our low-res analysis”? Also, the following sentences about the error calculations for the atmospheric parameters need to be more elaborated. For instance, it would be useful to provide a reference for the slope - [Fe/H] method and explain the reason why this is the way errors are calculated with this method. Also a table with all the error contribution could be reported. Finally, due to the covariance of the atmospheric parameters, it is not correct to sum the single errors from the atmospheric parameters in quadrature, see McWilliam et al. (1995, AJ, 109, 2757). The proposed method to correctly estimate the errors suggested here is the following: the authors could re-estimate the abundances (of Na for example - and especially C at low resolution) by means of a Monte Carlo simulations. In such simulations, the Teff, logg, [Fe/H] and Vmic are left free to vary simultaneously. 500 synthetic spectra could be generated with parameters drawn from normal distributions centred on the measured Teff, logg, [Fe/H] and Vmic and with sigma equal to the found systematic errors (the ones reported at the end of Sect. 3.3), in order to compare them with the observed spectra with the same chi squared analysis that the authors performed. The authors would then obtain 500 different abundances for each star. This could be done only for the warmest and coldest star in the sample, i.e. not for all the stars. Then the standard deviation of the 500 estimated abundances is calculated and the total systematic error will be the mean of warmest and coldest standard deviations.

Response:
We thank the reviewer for their comprehensive comments and suggestions for this section, and we agree that it is crucial to use valid error calculations for our study. We have clarified the method to measure the statistical errors in our revised manuscript. As for the systematic error, we have to first point out that the original manuscript included an incorrect method in measuring the systematic error. In particular, we did not use the slope-[Fe/H] method to measure systematic error; it was simply a test to check if there was any correlation with the stellar parameters. We also did not add the individual error contribution of Teff and logg in quadrature due to the reasons mentioned above. Instead, we used the error in Teff to determine a corresponding error in logg by shifting it along the isochrone. After which, we measured the abundance offset from there. As for vmic and [Fe/H], we found that there is no significant correlation from the Teff-logg perturbation, hence we decided to add the individual error contribution of Teff-logg, vmic and [Fe/H] in quadrature. As such, beyond Teff-logg the leading systematic errors are not correlated and a Monte Carlo simulation would yield the same results as adding errors in quadrature.


We look forward to receiving any further, hopefully minor, comments on the manuscript. 

Thank you.


==> response2.txt <==
We thank the referee for their comments and suggestions on the manuscript, which has allowed us to make several improvements. Below are our responses to each of them.  New text in the manuscript is in bold.


1) & 2) We apologise for the confusion here, stemming from poor phrasing in the manuscript. We did not actually perform the HST photometric data reduction and cluster membership analysis ourselves. Instead, we simply used the results from Mackey et al. (2013) which provided the photometry and membership criteria for the NGC 1846 targets. Hence, we currently do not have access to the full HST photometric dataset for cluster. We have clarified this in the text and provided the GO program numbers for reference: 9891 (PI: Gilmore) and 10595 (PI: Goudfrooij) in the Data Availability section. 


3) We do not know why stars ACS-043 and ACS-059 lack B-band photometry. We used the membership classification from Mackey et al. (2013), which was mainly based on distances from the cluster centre and radial velocities. We did not repeat their analysis. Although B-band photometry is lacking for some stars, other colour bands such as V and I are available for all the stars observed. Nevertheless, B magnitudes were not used in the temperature determination so the lack of B photometry for the two stars does not matter.


4) We apologise again for the lack of clarity and detail in the text. We did not actually use an error-weighted average for the final measurement of Fe. This is due to the fact that SME, the spectrum fitting tool that we used for our analysis, performs a global chi^2 fit between synthetic and observed spectra. In our case, we selected "masks" that identified a set of well behaved Fe lines; SME then produces a best-fitting [Fe/H] for these lines. We performed this analysis for each spectrograph setting, and then averaged the results. We chose this approach on the basis that the other elements are located in the various spectrograph settings, and therefore the average Fe value is more representative than using the Fe value from one particular setting.

5) Regarding the nature of the outliers shown in Fig. 2, we do not know the actual cause of the disparity even after inspecting the respective spectral regions. We know it is not due to stellar blends as that would likely cause an effect across all elements, not just a few. No star appears as an outlier in more than one or two element abundances. The discrepancies also do not appear to be due to systematic errors in stellar parameters. We therefore chose a conservative approach of reporting the status of the outliers, but do not speculate further on the cause.

6) We have added a legend to the top-left plot shown in Figures 7 and 8 for clarity purposes.

